FailBench: How Reliable are VLMs at Judging Robot Task Success?

Vision-Language Models (VLMs) are increasingly used to evaluate robot manipulation outcomes, but existing benchmarks offer limited evidence of cross-domain generalization. We introduce FailBench, a benchmark for robot failure detection comprising 2,197 manipulation attempts across 14 public sources (12 real-world, 2 simulated). In FailBench, 75% of failures occur naturally, and six real-world sources come from non-failure-detection datasets. Evaluating 13 VLM-based detectors, we find the best model achieves only 0.77 mean balanced accuracy. Notably, models fine-tuned for failure detection consistently underperform general-purpose VLMs and their own pretrained baselines. Performance depends heavily on required visual evidence: models approach saturation when outcomes depend on observable object motion, but degrade to near-chance (<0.60 balanced accuracy) on contact-intensive assembly tasks. Error analysis reveals a systematic bias toward predicting success under ambiguous evidence, which persists even with increased reasoning effort. Finally, we show that input-level intervention--spatially localizing and cropping outcome-relevant regions--improves the top detector by 2.4 percentage points without extra training.

==> figures/appendix/meta.json <==
{
 "rh20t": {
  "uid": "task_0001_user_0007_scene_0005_cfg_0002",
  "label": "failure",
  "instruction": "Press the button from top to bottom",
  "nframes": 4
 },
 "botfails": {
  "uid": "domotic_dishTidyUp_anomaly/000005",
  "label": "failure",
  "instruction": "store dishes in a dish rack",
  "nframes": 4
 },
 "ur5fail": {
  "uid": "real_put_food_in_box+0/0/6_img+7_img+row19",
  "label": "failure",
  "instruction": "put the tuna can in the box then put the black grapes in the box",
  "nframes": 2
 },
 "reassemble": {
  "uid": "2025-01-09-13-57-17/2",
  "label": "failure",
  "instruction": "Insert Ethernet.",
  "nframes": 4
 },
 "robometer": {
  "uid": "mit_franka/video_000024",
  "label": "failure",
  "instruction": "Fold the towel in half",
  "nframes": 4
 },
 "bdv2fail": {
  "uid": "numpy_256_bridge_data_v2_datacol2_tabletop_dark_wood_drawer_pnp_19_train/4/end_img+start_img+row7",
  "label": "failure",
  "instruction": "open the drawer",
  "nframes": 2
 },
 "roboarena": {
  "uid": "00bc9358-8c03-4833-a0eb-8c20d4498102/B",
  "label": "failure",
  "instruction": "pick up the can",
  "nframes": 4
 },
 "roboreward": {
  "uid": "test/24",
  "label": "failure",
  "instruction": "Insert the blue gear onto the right peg, followed by the red gear.",
  "nframes": 4
 },
 "phail": {
  "uid": "inference/000000000000/000000000002",
  "label": "failure",
  "instruction": "Pick all the batteries one by one from transparent tote and place them into the large grey tote.",
  "nframes": 4
 },
 "robofac": {
  "uid": "699d2877-5b7c-4ccf-bde9-bfb6235baf8a",
  "label": "failure",
  "instruction": "Insert the cylinder into the middle hole of the shelf.",
  "nframes": 4
 },
 "reflect": {
  "uid": "putAppleBowl2",
  "label": "failure",
  "instruction": "put apple in bowl",
  "nframes": 4
 }
}

==> meta.json <==
{
 "rh20t": {
  "uid": "task_0001_user_0007_scene_0005_cfg_0002",
  "label": "failure",
  "instruction": "Press the button from top to bottom",
  "nframes": 4
 },
 "botfails": {
  "uid": "domotic_dishTidyUp_anomaly/000005",
  "label": "failure",
  "instruction": "store dishes in a dish rack",
  "nframes": 4
 },
 "ur5fail": {
  "uid": "real_put_food_in_box+0/0/6_img+7_img+row19",
  "label": "failure",
  "instruction": "put the tuna can in the box then put the black grapes in the box",
  "nframes": 2
 },
 "reassemble": {
  "uid": "2025-01-09-13-57-17/2",
  "label": "failure",
  "instruction": "Insert Ethernet.",
  "nframes": 4
 },
 "robometer": {
  "uid": "mit_franka/video_000024",
  "label": "failure",
  "instruction": "Fold the towel in half",
  "nframes": 4
 },
 "bdv2fail": {
  "uid": "numpy_256_bridge_data_v2_datacol2_tabletop_dark_wood_drawer_pnp_19_train/4/end_img+start_img+row7",
  "label": "failure",
  "instruction": "open the drawer",
  "nframes": 2
 },
 "roboarena": {
  "uid": "00bc9358-8c03-4833-a0eb-8c20d4498102/B",
  "label": "failure",
  "instruction": "pick up the can",
  "nframes": 4
 },
 "roboreward": {
  "uid": "test/24",
  "label": "failure",
  "instruction": "Insert the blue gear onto the right peg, followed by the red gear.",
  "nframes": 4
 },
 "phail": {
  "uid": "inference/000000000000/000000000002",
  "label": "failure",
  "instruction": "Pick all the batteries one by one from transparent tote and place them into the large grey tote.",
  "nframes": 4
 },
 "robofac": {
  "uid": "699d2877-5b7c-4ccf-bde9-bfb6235baf8a",
  "label": "failure",
  "instruction": "Insert the cylinder into the middle hole of the shelf.",
  "nframes": 4
 },
 "reflect": {
  "uid": "putAppleBowl2",
  "label": "failure",
  "instruction": "put apple in bowl",
  "nframes": 4
 }
}
